A Supervised Learning Concept for Reducing User Interaction in Passenger Cars

In this article an automation system for human-machine-interfaces (HMI) for setpoint adjustment using supervised learning is presented. We use HMIs of multi-modal thermal conditioning systems in passenger cars as example for a complex setpoint selection system. The goal is the reduction of interaction complexity up to full automation. The approach is not limited to climate control applications but can be extended to other setpoint-based HMIs.

==> Images/passat3bg_HVAC_HMI_annotated.tikz <==
\begin{annotatedFigure}
	{\includegraphics[width=1.0\linewidth]{passat3bg_HVAC_HMI_small.jpg}}
	\annotatedFigureBox{0.15,0.1}{0.38,0.30}{A}{0.15,0.1}%bl
	\annotatedFigureBox{0.62,0.1}{0.851,0.3}{B}{0.62,0.1}%bl
\end{annotatedFigure}
